Accurate sky signal reconstruction for ground-based spectroscopy with kinetic inductance detectors

Context. Wide-field spectrometers are needed to deal with current astrophysical challenges that require multiband observations at millimeter wavelengths. An example of these is the KIDs Interferometer Spectrum Survey (KISS), which uses two arrays of kinetic inductance detectors (KIDs) coupled to a Martin-Puplett interferometer (MPI). KISS has a wide instantaneous field of view (1 deg in diameter) and a spectral resolution up to 1.45 GHz in the 120-180 GHz electromagnetic band. The instrument is installed on the 2.25 m Q-U-I JOint TEnerife telescope in Teide Observatory (Tenerife, Canary Islands), at an altitude of 2395 m above sea level. Aims. This work presents an original readout modulation method developed to improve the sky signal reconstruction accuracy for types of instruments for which a fast sampling frequency is required both to remove atmospheric fluctuations and to perform full spectroscopic measurements on each sampled sky position. Methods. We first demonstrate the feasibility of this technique using simulations. Then, we apply such a scheme to on-sky calibration. Results. We show that the sky signal can be reconstructed to better than 0.5% for astrophysical sources, and to better than 2% for large background variations such as in "skydip", in an ideal noiseless scenario. The readout modulation method is validated by observations on-sky during the KISS commissioning campaign. Conclusions. We conclude that accurate photometry can be obtained for future KID-based MPI.

==> new_1.txt <==
\bibitem{carl}
J. E. Carlstrom, et al., Annual Review of Astronomy and Astrophysics, \textbf{40}, 643–680 (2002), doi: 10.1146/annurev.astro




\bibitem{Hurier_2014_CMB_temperature_evolution_from_Planck}
Hurier, G., et al., aap , \textbf{561} , A143 (2014), doi: 10.1051/0004-6361/201322632

\bibitem{Catalano2014}
Catalano, A., et al., aap , \textbf{569} , A9 (2014), doi: 10.1051/0004-6361/201423557

@ARTICLE{Catalano2014,
	author = {{Catalano}, A. and {Calvo}, M. and {Ponthieu}, N. and {Adam}, R. and 
	{Adane}, A. and {Ade}, P. and {Andr{\'e}}, P. and {Beelen}, A. and 
	{Belier}, B. and {Beno{\^i}t}, A. and {Bideaud}, A. and {Billot}, N. and 
	{Boudou}, N. and {Bourrion}, O. and {Coiffard}, G. and {Comis}, B. and 
	{D'Addabbo}, A. and {D{\'e}sert}, F.-X. and {Doyle}, S. and 
	{Goupy}, J. and {Kramer}, C. and {Leclercq}, S. and {Mac{\'{\i}}as-P{\'e}rez}, J.~F. and 
	{Martino}, J. and {Mauskopf}, P. and {Mayet}, F. and {Monfardini}, A. and 
	{Pajot}, F. and {Pascale}, E. and {Perotto}, L. and {Rev{\'e}ret}, V. and 
	{Rodriguez}, L. and {Savini}, G. and {Schuster}, K. and {Sievers}, A. and 
	{Tucker}, C. and {Zylka}, R.},
	title = "{Performance and calibration of the NIKA camera at the IRAM 30 m telescope}",
	journal = {\aap},
	archivePrefix = "arXiv",
	eprint = {1402.0260},
	primaryClass = "astro-ph.IM",
	keywords = {methods: observational, submillimeter: general, submillimeter: galaxies, submillimeter: ISM},
	year = 2014,
	month = sep,
	volume = 569,
	eid = {A9},
	pages = {A9},
	doi = {10.1051/0004-6361/201423557},
	adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...569A...9C},
	adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

\bibitem{}
, et al.,  , \textbf{} ,  (), doi: 

@ARTICLE{nika2,
   author = {{Adam}, R. and {Adane}, A. and {Ade}, P.~A.~R. and {Andr{\'e}}, P. and 
	{Andrianasolo}, A. and {Aussel}, H. and {Beelen}, A. and {Beno{\^i}t}, A. and 
	{Bideaud}, A. and {Billot}, N. and {Bourrion}, O. and {Bracco}, A. and 
	{Calvo}, M. and {Catalano}, A. and {Coiffard}, G. and {Comis}, B. and 
	{De Petris}, M. and {D{\'e}sert}, F.-X. and {Doyle}, S. and 
	{Driessen}, E.~F.~C. and {Evans}, R. and {Goupy}, J. and {Kramer}, C. and 
	{Lagache}, G. and {Leclercq}, S. and {Leggeri}, J.-P. and {Lestrade}, J.-F. and 
	{Mac{\'{\i}}as-P{\'e}rez}, J.~F. and {Mauskopf}, P. and {Mayet}, F. and 
	{Maury}, A. and {Monfardini}, A. and {Navarro}, S. and {Pascale}, E. and 
	{Perotto}, L. and {Pisano}, G. and {Ponthieu}, N. and {Rev{\'e}ret}, V. and 
	{Rigby}, A. and {Ritacco}, A. and {Romero}, C. and {Roussel}, H. and 
	{Ruppin}, F. and {Schuster}, K. and {Sievers}, A. and {Triqueneaux}, S. and 
	{Tucker}, C. and {Zylka}, R.},
    title = "{The NIKA2 large-field-of-view millimetre continuum camera for the 30 m IRAM telescope}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1707.00908},
 primaryClass = "astro-ph.IM",
 keywords = {instrumentation: detectors, instrumentation: photometers, instrumentation: polarimeters, submillimeter: ISM, submillimeter: galaxies, cosmic background radiation},
     year = 2018,
    month = jan,
   volume = 609,
      eid = {A115},
    pages = {A115},
      doi = {10.1051/0004-6361/201731503},
   adsurl = {https://ui.adsabs.harvard.edu/abs/2018A%26A...609A.115A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

\bibitem{}
, et al.,  , \textbf{} ,  (), doi: 

@INPROCEEDINGS{mustang,
   author = {{Dicker}, S.~R. and {Korngut}, P.~M. and {Mason}, B.~S. and 
	{Ade}, P.~A.~R. and {Aguirre}, J. and {Ames}, T.~J. and {Benford}, D.~J. and 
	{Chen}, T.~C. and {Chervenak}, J.~A. and {Cotton}, W.~D. and 
	{Devlin}, M.~J. and {Figueroa-Feliciano}, E. and {Irwin}, K.~D. and 
	{Maher}, S. and {Mello}, M. and {Moseley}, S.~H. and {Tally}, D.~J. and 
	{Tucker}, C. and {White}, S.~D.},
    title = "{MUSTANG: 90 GHz science with the Green Bank Telescope}",
booktitle = {Millimeter and Submillimeter Detectors and Instrumentation for Astronomy IV},
     year = 2008,
   series = {\procspie},
   volume = 7020,
archivePrefix = "arXiv",
   eprint = {0907.1306},
 primaryClass = "astro-ph.IM",
    month = aug,
      eid = {702005},
    pages = {702005},
      doi = {10.1117/12.788361},
   adsurl = {https://ui.adsabs.harvard.edu/abs/2008SPIE.7020E..05D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

\bibitem{}
, et al.,  , \textbf{} ,  (), doi: 

@ARTICLE{bolocam,
   author = {{Mroczkowski}, T. and {Dicker}, S. and {Sayers}, J. and {Reese}, E.~D. and 
	{Mason}, B. and {Czakon}, N. and {Romero}, C. and {Young}, A. and 
	{Devlin}, M. and {Golwala}, S. and {Korngut}, P. and {Sarazin}, C. and 
	{Bock}, J. and {Koch}, P.~M. and {Lin}, K.-Y. and {Molnar}, S.~M. and 
	{Pierpaoli}, E. and {Umetsu}, K. and {Zemcov}, M.},
    title = "{A Multi-wavelength Study of the Sunyaev-Zel'dovich Effect in the Triple-merger Cluster MACS J0717.5+3745 with MUSTANG and Bolocam}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1205.0052},
 keywords = {cosmic background radiation, cosmology: observations, X-rays: galaxies: clusters, X-rays: general},
     year = 2012,
    month = dec,
   volume = 761,
      eid = {47},
    pages = {47},
      doi = {10.1088/0004-637X/761/1/47},
   adsurl = {https://ui.adsabs.harvard.edu/abs/2012ApJ...761...47M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

\bibitem{}
, et al.,  , \textbf{} ,  (), doi: 

@ARTICLE{olimpo,
   author = {{Paiella}, A. and {Coppolecchia}, A. and {Lamagna}, L. and {Ade}, P.~A.~R. and 
	{Battistelli}, E.~S. and {Castellano}, M.~G. and {Colantoni}, I. and 
	{Columbro}, F. and {D'Alessandro}, G. and {de Bernardis}, P. and 
	{Gordon}, S. and {Masi}, S. and {Mauskopf}, P. and {Pettinari}, G. and 
	{Piacentini}, F. and {Pisano}, G. and {Presta}, G. and {Tucker}, C.
	},
    title = "{Kinetic inductance detectors for the OLIMPO experiment: design and pre-flight characterization}",
  journal = {\jcap},
archivePrefix = "arXiv",
   eprint = {1810.00598},
 primaryClass = "astro-ph.IM",
     year = 2019,
    month = jan,
   volume = 1,
      eid = {039},
    pages = {039},
      doi = {10.1088/1475-7516/2019/01/039},
   adsurl = {https://ui.adsabs.harvard.edu/abs/2019JCAP...01..039P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
